On the gauge chosen by the bosonic open string

String theory gives S matrix elements om which is not possible to read any gauge information. Using factorization we go off shell in the simplest and most naive way and we read which are the vertices suggested by string. To compare with the associated Effective Field Theory it is natural to use color ordered vertices. The alpha'=0 color ordered vertices suggested by string theory are more efficient than the usual ones since the three gluon color ordered vertex has three terms instead of six and the four gluon one has one term instead of three. They are written in the so called Gervais-Neveu gauge. The full Effective Field Theory is in a generalization of the Gervais-Neveu gauge with alpha') corrections. Moreover a field redefinition is required to be mapped to the field used by string theory. We also give an intuitive way of understanding why string choose this gauge in terms of the minimal number of couplings necessary to reproduce the non abelian amplitudes starting from color ordered ones.

==> N4-N3N3_v0.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'N4-N3N3_v0.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{860.60546875bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.28812836)%
    \put(0,0){\includegraphics[width=\unitlength]{N4-N3N3_v0.pdf}}%
    \put(-0.00077162,0.15092481){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$k_1 \epsilon_{a_1}$}}}%
    \put(0.39894696,0.09515013){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$k_1 \epsilon_{a_1}$}}}%
    \put(0.7242993,0.09515013){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$k_1 \epsilon_{a_1}$}}}%
    \put(0.65922883,0.14162903){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$+$}}}%
    \put(0.25951025,0.00219232){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$k_2 \epsilon_{a_2}$}}}%
    \put(0.5755668,0.28106575){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$k_2 \epsilon_{a_2}$}}}%
    \put(0.89162336,0.00219232){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$k_2 \epsilon_{a_2}$}}}%
    \put(0.25951025,0.27176997){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$k_3 \epsilon_{a_3}$}}}%
    \put(0.56627102,0.00219232){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$k_3 \epsilon_{a_3}$}}}%
    \put(0.90091914,0.28106575){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$k_3 \epsilon_{a_3}$}}}%
    \put(0.34317228,0.14162903){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$=$}}}%
  \end{picture}%
\endgroup%


==> N4_v0.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'N4_v0.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1107.80859375bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.63481959)%
    \put(0,0){\includegraphics[width=\unitlength]{N4_v0.pdf}}%
    \put(0.1070032,0.00170311){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$k_1 \epsilon_{a_1}$}}}%
    \put(0.1070032,0.17501825){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$k_2 \epsilon_{a_2}$}}}%
    \put(0.26587541,0.17501825){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$k_4 \epsilon_{a_4}$}}}%
    \put(0.26587541,0.00170311){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$k_3 \epsilon_{a_3}$}}}%
    \put(0.1070032,0.5072056){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$k_1 \epsilon_{a_1}$}}}%
    \put(0.1070032,0.33389046){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$k_2 \epsilon_{a_2}$}}}%
    \put(0.25865394,0.33389046){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$k_3 \epsilon_{a_3}$}}}%
    \put(0.25865394,0.5072056){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$k_4 \epsilon_{a_4}$}}}%
    \put(0.42474762,0.5072056){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$k_1 \epsilon_{a_1}$}}}%
    \put(0.42474762,0.33389046){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$k_3 \epsilon_{a_3}$}}}%
    \put(0.57639837,0.33389046){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$k_4 \epsilon_{a_4}$}}}%
    \put(0.57639837,0.5072056){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$k_2 \epsilon_{a_2}$}}}%
    \put(0.75693497,0.5072056){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$k_1 \epsilon_{a_1}$}}}%
    \put(0.75693497,0.33389046){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$k_4 \epsilon_{a_4}$}}}%
    \put(0.90858571,0.33389046){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$k_2 \epsilon_{a_2}$}}}%
    \put(0.90858571,0.5072056){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$k_3 \epsilon_{a_3}$}}}%
    \put(0.43919055,0.17501825){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$k_1 \epsilon_{a_1}$}}}%
    \put(0.43919055,0.00170311){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$k_3 \epsilon_{a_3}$}}}%
    \put(0.59084129,0.00170311){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$k_2 \epsilon_{a_2}$}}}%
    \put(0.59084129,0.17501825){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$k_4 \epsilon_{a_4}$}}}%
    \put(0.7713779,0.17501825){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$k_1 \epsilon_{a_1}$}}}%
    \put(0.7713779,0.00170311){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$k_4 \epsilon_{a_4}$}}}%
    \put(0.92302864,0.00170311){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$k_3 \epsilon_{a_3}$}}}%
    \put(0.92302864,0.17501825){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$k_2 \epsilon_{a_2}$}}}%
    \put(0.01979014,0.42147385){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$s$}}}%
    \put(0.04201002,0.08836068){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$s$}}}%
    \put(0.21532516,0.59386317){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u$}}}%
    \put(0.35975444,0.42054803){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$t$}}}%
    \put(0.69194179,0.42054803){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u$}}}%
    \put(0.53306958,0.59386317){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$s$}}}%
    \put(0.86525693,0.59386317){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$t$}}}%
    \put(0.21532516,0.26167582){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$t$}}}%
    \put(0.54751251,0.26167582){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u$}}}%
    \put(0.87969986,0.24723289){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$s$}}}%
    \put(0.36697591,0.08113921){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$t$}}}%
    \put(0.69194179,0.08113921){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u$}}}%
    \put(-0.00131876,0.39166217){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$y\sim 0$}}}%
    \put(0.20088223,0.62274902){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$y\sim 1$}}}%
  \end{picture}%
\endgroup%

